Elemental Abundances of Cool Stars: A Spectroscopic Framework Applied to Five Planet-Host Stars

Stellar elemental abundances provide important constraints on the chemical environments from which planets form. M and late-K dwarfs are prime targets for the characterization of small exoplanets, yet their complex spectra make accurate elemental abundance measurements challenging. In this work, we present a spectral synthesis-based framework to derive detailed abundances for cool stars from high-resolution, near-infrared spectra. We apply our framework to SPIRou YJHK spectra of five planet-host stars--GJ 9827, K2-18, TOI-1201, TOI-1685, and Barnard's Star--and derive abundances of C, O, Na, Mg, Al, Si, K, Ca, Ti, Cr, Mn, and Fe for all five stars, plus Sc, V, and Ni for a subset, with typical uncertainties of $\lesssim 0.1$ dex. Our recovered metallicities and elemental abundances are broadly consistent with expected trends and previous literature analyses of these stars. We derive stellar ratios of C/O, Mg/Si, Fe/Mg, and Fe/O and find that all five systems are broadly consistent with solar ratios, with the exception of the metal-poor Barnard's Star ([M/H] $= -0.33 \pm 0.06$ dex), which is substantially iron-poor ([Fe/H] $= -0.722 \pm 0.085$ dex). Our results establish stellar chemical baselines for interior structure and atmospheric studies of these planetary systems with the Hubble Space Telescope (HST) and James Webb Space Telescope (JWST), while highlighting the remaining model-dependent limitations of precise abundance analyses for cool stars.

==> Tables/linelist_complete.csv <==
Wavelength [nm],Species,GJ 9827,K2-18,TOI-1201,TOI-1685,Barnard's Star
1078.19722,Al 1,,,-0.02,,
1087.29300,Al 1,-0.11,,,,
1089.16740,Al 1,-0.15,,,,
1125.31943,Al 1,-0.33,,,,-0.41
1125.48831,Al 1,-0.26,,-0.03,,-0.52
1312.34148,Al 1,-0.36,0.10,-0.13,0.06,-0.25
1315.07514,Al 1,-0.39,0.05,-0.03,0.14,-0.29
1671.89078,Al 1,-0.31,0.17,-0.08,-0.00,
1675.05117,Al 1,-0.39,-0.19,,,-0.15
1676.33154,Al 1,-0.26,0.15,0.05,,
2109.29737,Al 1,-0.19,,,,
2116.37094,Al 1,-0.24,,,,
2292.92232,CO 1,-0.19,,0.22,0.16,-0.40
2293.01808,CO 1,-0.20,0.22,,0.16,-0.39
2293.14330,CO 1,-0.18,,,,-0.50
2293.31778,CO 1,-0.19,0.22,,0.11,-0.35
2293.48421,CO 1,,0.30,,,
2293.53404,CO 1,-0.23,0.14,,,-0.44
2293.72435,CO 1,-0.20,0.09,0.07,-0.05,
2293.78470,CO 1,-0.26,0.15,-0.10,0.17,-0.31
2294.00382,CO 1,-0.25,0.31,-0.02,0.06,-0.27
2294.07627,CO 1,,0.28,0.06,,-0.16
2294.32729,CO 1,-0.18,,-0.11,,-0.34
2294.40766,CO 1,-0.24,0.27,-0.00,0.20,
2294.69197,CO 1,-0.30,0.07,0.02,,-0.30
2294.77774,CO 1,-0.21,0.33,-0.09,,-0.31
2295.09983,CO 1,,0.25,0.02,0.13,-0.29
2295.18891,CO 1,-0.24,0.25,-0.04,0.15,-0.38
2295.54708,CO 1,-0.20,0.19,,0.09,-0.42
2295.64052,CO 1,-0.13,0.31,0.08,,-0.32
2296.03694,CO 1,-0.13,0.41,-0.06,,
2296.13066,CO 1,,0.18,-0.12,,-0.24
2296.56968,CO 1,,0.14,0.01,,-0.20
2296.66047,CO 1,-0.28,0.26,0.03,0.27,
2297.14530,CO 1,,,,0.27,
2297.22979,CO 1,,0.26,0.03,,-0.15
2297.76452,CO 1,,0.23,,,
2297.84092,CO 1,-0.18,0.44,0.27,,
2298.42036,CO 1,-0.12,0.32,0.10,,
2298.49125,CO 1,-0.16,,,,
2299.18052,CO 1,-0.16,0.34,0.02,0.29,-0.37
2299.91104,CO 1,-0.19,,,,-0.24
2300.68267,CO 1,-0.21,0.35,0.03,0.28,-0.19
2301.49707,CO 1,-0.14,0.17,0.01,0.20,-0.34
2302.35191,CO 1,-0.20,0.42,0.06,0.39,
2303.24720,CO 1,-0.21,0.34,0.06,0.15,
2304.17384,CO 1,-0.16,0.41,0.25,,
2305.14548,CO 1,-0.29,0.29,0.12,0.44,0.14
2305.24287,CO 1,-0.16,,,,
2306.15634,CO 1,,0.47,0.07,,
2307.21130,CO 1,-0.25,0.50,0.22,,
2307.38786,CO 1,-0.16,,,,
2308.30149,CO 1,-0.21,0.11,0.06,0.36,
2309.43426,CO 1,-0.27,,,,
2310.60760,CO 1,-0.21,,0.25,,
2311.82152,CO 1,0.23,0.39,,,-0.15
2313.07471,CO 1,-0.21,0.41,0.09,0.27,
2314.36837,CO 1,-0.17,0.34,0.11,,
2315.70289,CO 1,-0.18,0.44,0.25,,
2317.08092,CO 1,,0.38,0.14,,
2318.49670,CO 1,-0.25,0.40,0.10,,
2319.95205,CO 1,-0.16,0.35,0.25,,
2321.44820,CO 1,-0.19,0.34,0.06,,
2322.04829,CO 1,-0.27,0.35,-0.04,,-0.42
2322.10340,CO 1,,0.23,0.15,,
2322.21518,CO 1,-0.25,0.27,,,-0.49
2322.32467,CO 1,-0.22,0.18,0.03,,
2322.38170,CO 1,-0.32,-0.00,-0.08,0.11,-0.50
2322.50850,CO 1,-0.28,0.38,0.14,0.35,
2322.57950,CO 1,,0.19,-0.03,,
2322.72936,CO 1,,0.22,0.08,0.13,-0.02
2322.81648,CO 1,-0.27,0.01,-0.01,,-0.29
2322.99063,CO 1,-0.30,0.29,0.05,0.23,-0.30
2323.09578,CO 1,,0.33,0.05,,
2323.30404,CO 1,-0.09,0.20,0.23,0.19,
2323.41304,CO 1,-0.33,0.29,0.23,,
2323.65388,CO 1,-0.22,0.04,-0.00,0.15,-0.39
2323.77270,CO 1,-0.32,0.22,,0.31,-0.41
2324.17551,CO 1,-0.26,,0.13,,
2324.48368,CO 1,,,,0.23,
2324.60343,CO 1,,,0.20,0.38,
2324.95984,CO 1,-0.17,,0.11,,
2325.10364,CO 1,-0.27,0.13,-0.00,0.15,-0.20
2325.48287,CO 1,-0.23,0.24,0.25,,
2325.62984,CO 1,,0.24,,0.20,
2326.04880,CO 1,-0.27,,,,
2326.19152,CO 1,-0.22,0.30,0.04,,-0.39
2326.65805,CO 1,-0.20,0.31,0.07,,-0.19
2326.80260,CO 1,-0.20,0.40,0.23,,
2327.30865,CO 1,-0.20,0.26,,0.23,
2327.45256,CO 1,,0.40,0.10,0.27,
2327.84731,CO 1,-0.24,0.29,0.01,,
2328.00475,CO 1,-0.14,,0.25,,
2328.14191,CO 1,-0.29,,0.21,,
2328.75016,CO 1,,,0.01,,
2328.87268,CO 1,-0.30,,,,-0.15
2329.54597,CO 1,-0.14,0.33,0.07,,0.00
2329.64348,CO 1,-0.18,0.37,0.12,,
2330.35800,CO 1,-0.09,,0.25,0.23,
2330.45719,CO 1,-0.26,0.37,0.06,0.26,
2331.30455,CO 1,-0.18,0.35,0.06,0.29,-0.08
2332.20389,CO 1,-0.24,,0.00,,
2333.13443,CO 1,-0.18,,0.00,,-0.37
2334.12224,CO 1,,0.42,0.24,,
2335.14134,CO 1,,0.38,0.24,0.23,
2336.20026,CO 1,,0.22,0.03,,-0.14
2336.77452,CO 1,-0.19,,-0.01,,
2337.30000,CO 1,-0.24,0.22,-0.09,,-0.15
2338.44247,CO 1,,0.35,,,
2338.68255,CO 1,-0.12,,,,
2340.63436,CO 1,0.64,,,,
2340.85022,CO 1,-0.27,,0.25,,
2341.10301,CO 1,-0.24,,,,
2342.11765,CO 1,,0.29,0.05,0.26,-0.05
2342.42885,CO 1,-0.13,,,,
2342.62910,CO 1,-0.10,,,,-0.25
2343.42541,CO 1,-0.26,,0.14,,
2344.77756,CO 1,,,0.25,,
2346.16450,CO 1,-0.11,0.48,0.25,0.19,
2346.69000,CO 1,-0.16,,,,
2347.59956,CO 1,-0.22,,0.23,,
2349.07169,CO 1,-0.14,,0.25,,
2350.58782,CO 1,-0.20,,0.04,,
2351.84696,CO 1,-0.24,,,,-0.39
2352.04921,CO 1,,,,,
2352.13797,CO 1,,,,0.23,
2352.29116,CO 1,-0.23,,0.25,,
2352.40796,CO 1,,,0.24,,
2352.51600,CO 1,-0.37,-0.00,,0.13,-0.47
2352.66004,CO 1,-0.24,0.17,,,
2352.95105,CO 1,-0.23,,,,
2353.08740,CO 1,-0.24,0.27,-0.04,,
2353.27973,CO 1,-0.23,,0.07,,
2353.43705,CO 1,-0.34,0.29,-0.11,,
2353.66739,CO 1,-0.20,0.21,-0.02,,
2353.74578,CO 1,-0.20,0.09,-0.05,0.35,
2353.83083,CO 1,-0.25,0.37,0.38,0.38,
2354.08624,CO 1,-0.22,,,,
2354.26797,CO 1,-0.32,,0.07,,
2354.55424,CO 1,-0.18,,,,
2354.74345,CO 1,-0.15,0.30,,,
2355.06660,CO 1,-0.17,,,,
2355.26412,CO 1,-0.32,0.35,,,
2355.38500,CO 1,-0.25,,,,-0.30
2355.47582,CO 1,-0.16,,,0.24,
2355.62248,CO 1,-0.18,,0.25,,
2355.82654,CO 1,-0.21,,,,
2356.22156,CO 1,-0.25,,,,
2356.42898,CO 1,-0.21,,,,
2357.07284,CO 1,-0.18,0.43,0.24,,-0.09
2357.55250,CO 1,-0.23,,,,
2357.76413,CO 1,-0.26,0.31,-0.00,0.45,
2358.28868,CO 1,-0.15,,-0.03,,
2358.49320,CO 1,-0.25,,,,
2358.79679,CO 1,-0.22,0.20,-0.17,,
2359.06865,CO 1,-0.17,0.42,,,
2359.26615,CO 1,,,-0.04,,
2359.89257,CO 1,-0.15,,,,
2360.09086,CO 1,-0.19,0.27,-0.16,,
2360.56552,CO 1,-0.20,,,,
2360.75932,CO 1,-0.03,,,,
2360.93583,CO 1,-0.16,,,,
2362.37403,CO 1,-0.16,,,,
2362.48043,CO 1,-0.14,,,,
2362.63337,CO 1,-0.20,,,,
2364.22827,CO 1,-0.19,,-0.16,0.20,
2364.69697,CO 1,-0.04,,,,
2364.78622,CO 1,,,0.14,,
2364.89693,CO 1,-0.15,,,,-0.30
2365.84856,CO 1,-0.17,,,,
2366.12438,CO 1,,,0.09,,
2366.95821,CO 1,-0.13,,,,
2367.36259,CO 1,-0.17,,,,
2370.54491,CO 1,,,,,-0.32
2371.82307,CO 1,-0.25,,,,
2372.42223,CO 1,-0.09,,0.25,,-0.36
2373.14470,CO 1,,,0.01,0.26,
2374.50811,CO 1,-0.14,,,,
2375.01914,CO 1,,,,,
2375.91404,CO 1,-0.15,,,,
2377.36344,CO 1,-0.21,,,,
2377.65845,CO 1,-0.20,0.49,,,
2378.85686,CO 1,-0.24,,,,
2380.37106,CO 1,-0.19,,,,
2380.59797,CO 1,-0.16,0.29,,0.16,
2381.96991,CO 1,-0.15,,,,
2382.53184,CO 1,-0.33,,,,
2382.59456,CO 1,-0.17,,,,
2382.69669,CO 1,-0.19,,,,-0.43
2382.79469,CO 1,-0.16,,,,
2382.90301,CO 1,-0.29,,,,
2383.15647,CO 1,-0.30,0.50,,,
2383.29142,CO 1,-0.31,0.14,,,
2383.45189,CO 1,-0.28,,0.25,0.28,
2383.59790,CO 1,-0.22,,,,
2383.79455,CO 1,-0.34,,,,
2384.17466,CO 1,-0.29,,0.03,,-0.28
2384.60254,CO 1,-0.19,,,,
2384.83801,CO 1,-0.14,,0.17,0.14,
2385.08084,CO 1,-0.26,,,,
2385.25442,CO 1,-0.18,,,,
2385.33719,CO 1,-0.11,,,,
2385.58672,CO 1,,,,0.27,
2386.47239,CO 1,-0.12,,,,
2386.74069,CO 1,-0.13,,,,
2386.96015,CO 1,-0.22,,0.14,,
2387.10773,CO 1,-0.27,,,,
2387.38659,CO 1,,0.40,,,
2387.45112,CO 1,-0.18,,,,
2387.78914,CO 1,-0.13,,,,
2388.07095,CO 1,-0.27,,,,
2388.51950,CO 1,-0.10,,,,
2388.68592,CO 1,-0.23,,,,
2388.79954,CO 1,-0.24,0.31,0.19,,
2389.57266,CO 1,-0.19,,0.01,,
2389.82748,CO 1,-0.19,,0.25,0.22,
2390.11294,CO 1,-0.14,,,,
2390.38793,CO 1,,,,,-0.27
2390.50270,CO 1,-0.14,0.45,,,
2390.97751,CO 1,-0.10,,,,
2391.24627,CO 1,,,0.25,,-0.42
2391.52835,CO 1,,,0.14,,
2391.89230,CO 1,-0.12,,,,
2392.24326,CO 1,,,0.16,,-0.20
2392.84883,CO 1,-0.11,,,,
2394.08266,CO 1,-0.14,,0.25,,
2394.22269,CO 1,,,,,
2394.44089,CO 1,-0.22,,0.13,,
2394.70322,CO 1,-0.18,,,,-0.16
2394.90890,CO 1,-0.16,,,,
2395.11769,CO 1,-0.18,,,,
2397.20763,CO 1,,,0.17,,-0.19
2397.39465,CO 1,-0.12,,,,
2398.46990,CO 1,-0.09,,,,
2399.67285,CO 1,-0.05,,,,
2399.76218,CO 1,-0.10,,,,
1034.38210,Ca 1,-0.42,-0.09,-0.08,0.03,-0.86
1083.34550,Ca 1,,0.07,0.11,,
1083.89886,Ca 1,,-0.02,0.01,-0.06,-0.39
1086.15956,Ca 1,-0.37,,0.03,,
1138.14868,Ca 1,,,,,0.38
1176.75708,Ca 1,,,-0.09,,
1195.59238,Ca 1,-0.29,0.28,,0.19,-0.35
1281.60146,Ca 1,-0.36,0.30,,,-0.47
1282.38059,Ca 1,-0.37,,,,-0.43
1282.70325,Ca 1,-0.34,,0.10,,-0.45
1288.53198,Ca 1,,,0.09,,
1290.90699,Ca 1,-0.54,0.02,-0.13,-0.07,-0.62
1303.35444,Ca 1,-0.46,-0.04,0.02,-0.06,
1305.78710,Ca 1,-0.38,0.25,0.12,,
1308.64157,Ca 1,,,,,
1313.49321,Ca 1,-0.47,,-0.01,0.08,-0.40
1613.68267,Ca 1,,-0.06,-0.10,-0.16,
1615.07332,Ca 1,,-0.12,-0.15,,
1615.52723,Ca 1,,,-0.37,,
1615.73037,Ca 1,,-0.39,-0.35,,
1619.70136,Ca 1,-0.43,-0.08,0.02,0.11,
1620.40741,Ca 1,,,0.07,,
1981.49671,Ca 1,-0.50,,,,
1985.30034,Ca 1,,,,,
1991.71313,Ca 1,,,,,
1993.36275,Ca 1,-0.49,,,,
1996.17634,Ca 1,-0.51,,-0.37,,
2260.79410,Ca 1,-0.32,0.47,,,
2262.49412,Ca 1,-0.42,0.14,,,
2265.12308,Ca 1,-0.38,,,,
973.03268,Cr 1,-0.41,,0.05,,
973.45792,Cr 1,,,,,-0.00
990.09119,Cr 1,-0.23,,,,
994.90655,Cr 1,-0.11,,,,
1008.03541,Cr 1,-0.36,,,,
1048.62540,Cr 1,-0.51,0.09,-0.16,-0.11,
1051.00171,Cr 1,-0.45,,-0.06,0.04,-0.34
1064.76438,Cr 1,-0.42,0.17,-0.02,-0.04,-0.44
1066.75149,Cr 1,-0.43,0.19,,0.04,
1067.21443,Cr 1,-0.44,0.15,0.03,,-0.22
1080.13800,Cr 1,-0.45,0.06,0.03,,
1081.68853,Cr 1,,0.15,,,
1082.16614,Cr 1,-0.47,0.13,-0.05,-0.06,
1090.57128,Cr 1,-0.37,0.25,0.02,0.06,
1101.55268,Cr 1,-0.35,,,0.13,-0.21
1115.69544,Cr 1,-0.30,0.36,0.03,0.20,-0.43
1131.07280,Cr 1,-0.40,0.11,-0.09,-0.07,
1133.19405,Cr 1,,0.21,,,
1133.91605,Cr 1,-0.36,,,,
1137.93347,Cr 1,-0.37,,,,
1139.07563,Cr 1,,0.24,0.04,0.11,-0.19
1139.80608,Cr 1,-0.40,,-0.04,,
1147.30233,Cr 1,-0.47,,,,
1148.46222,Cr 1,-0.51,0.05,,0.09,-0.50
1161.05589,Cr 1,-0.51,0.13,-0.22,-0.01,-0.57
1253.28329,Cr 1,-0.39,0.12,,0.01,
1291.00934,Cr 1,-0.45,0.12,-0.06,-0.03,
1293.70259,Cr 1,-0.40,0.07,0.02,0.01,-0.39
1320.11542,Cr 1,-0.43,0.14,-0.10,-0.05,
1321.70278,Cr 1,-0.39,,-0.04,,
1434.84617,Cr 1,-0.42,,,,
2023.89085,Cr 1,-0.26,,,,
973.85471,Fe 1,,,-0.03,,
976.38919,Fe 1,-0.04,,,,
980.03298,Fe 1,-0.42,,0.02,,
983.41588,Fe 1,-0.44,,,,
988.90237,Fe 1,-0.18,,,,
1006.50411,Fe 1,-0.39,,0.00,,
1008.13959,Fe 1,-0.20,,,,
1008.62386,Fe 1,0.12,,,,
1011.40567,Fe 1,-0.19,,,,
1014.55585,Fe 1,-0.44,0.08,0.14,,
1015.51666,Fe 1,-0.41,,,,
1016.74732,Fe 1,-0.42,,,,
1019.51082,Fe 1,-0.24,,,,
1021.63151,Fe 1,-0.44,,0.06,,
1021.83913,Fe 1,-0.42,,,,
1026.52097,Fe 1,-0.25,,,,
1034.08878,Fe 1,-0.49,-0.04,-0.10,-0.09,
1034.79607,Fe 1,-0.39,,,,
1037.89996,Fe 1,-0.41,0.15,0.00,,
1039.57996,Fe 1,,0.00,-0.15,-0.05,
1042.30466,Fe 1,-0.34,,0.07,,-0.22
1042.38116,Fe 1,-0.51,0.13,,,-0.30
1046.96730,Fe 1,,-0.33,-0.16,-0.13,-0.39
1053.21362,Fe 1,,,0.04,,-0.04
1057.71371,Fe 1,-0.34,,,,
1061.67330,Fe 1,-0.46,0.17,,,
1072.51995,Fe 1,-0.41,,,,
1078.30506,Fe 1,-0.56,0.01,-0.17,-0.13,-0.68
1081.82962,Fe 1,-0.48,0.11,-0.08,-0.16,
1088.17590,Fe 1,-0.26,0.34,0.11,,
1088.42819,Fe 1,,0.24,,-0.04,
1089.62914,Fe 1,,-0.19,-0.17,-0.15,
1111.97998,Fe 1,,-0.11,-0.41,-0.13,
1114.92599,Fe 1,-0.15,,,,
1125.11204,Fe 1,,-0.09,,0.16,
1129.88810,Fe 1,,,-0.20,,-0.42
1137.40808,Fe 1,,,-0.24,-0.13,
1142.23193,Fe 1,,0.05,-0.14,,-0.72
1143.91471,Fe 1,,-0.10,,,
1159.35936,Fe 1,,,,,-0.78
1160.75771,Fe 1,,-0.07,-0.16,,-0.87
1163.82663,Fe 1,,-0.14,-0.31,,-0.53
1178.32768,Fe 1,,-0.19,-0.35,,-0.85
1188.28471,Fe 1,,-0.29,-0.33,-0.09,-0.93
1188.40834,Fe 1,,-0.14,-0.27,-0.07,-0.84
1197.30497,Fe 1,,-0.16,-0.33,,-0.86
1205.30620,Fe 1,-0.19,,,,
1211.94665,Fe 1,-0.26,,,,
1222.71300,Fe 1,-0.29,,,,
1234.04779,Fe 1,0.02,,,,
1255.70023,Fe 1,,-0.19,-0.42,,
1263.87013,Fe 1,-0.41,,,,
1264.87316,Fe 1,-0.32,,,,
1280.71571,Fe 1,-0.38,,,,
1282.48563,Fe 1,0.09,,,,
1287.97688,Fe 1,-0.56,-0.11,-0.22,,-0.64
1300.66799,Fe 1,0.05,,,,
1326.07026,Fe 1,-0.45,,,,
1335.21403,Fe 1,-0.16,,,,
1338.94152,Fe 1,-0.26,,,,
1339.20546,Fe 1,-0.25,,,,
1366.79916,Fe 1,-0.38,,,,
1389.71262,Fe 1,-0.22,,,,
1429.22950,Fe 1,-0.52,,,,
1443.75530,Fe 1,-0.41,,,,
1451.21537,Fe 1,-0.45,,,,
1455.49957,Fe 1,-0.53,,,,
1456.58956,Fe 1,-0.49,,,,
1474.97858,Fe 1,-0.37,,,,
1481.47187,Fe 1,-0.31,,,,
1482.63766,Fe 1,-0.58,,-0.06,,
1495.61398,Fe 1,-0.35,,,,
1498.87293,Fe 1,-0.24,,,,
1519.44734,Fe 1,-0.25,,,,
1520.74653,Fe 1,-0.48,0.19,0.08,0.09,
1529.45216,Fe 1,-0.53,0.05,-0.09,-0.06,
1559.14745,Fe 1,-0.32,,,,
1562.16218,Fe 1,-0.49,-0.12,-0.25,,
1563.19020,Fe 1,-0.38,,0.11,,
1564.84361,Fe 1,-0.33,,,,
1566.19483,Fe 1,-0.42,,,,
1569.18838,Fe 1,-0.35,,,,
1569.26353,Fe 1,-0.31,,,,
1581.81171,Fe 1,-0.54,-0.18,-0.19,,
1600.95339,Fe 1,-0.37,,,,
1604.26988,Fe 1,-0.36,,,,
1615.31642,Fe 1,-0.26,,,,
1616.50048,Fe 1,-0.38,,,,
1631.63624,Fe 1,-0.38,,-0.05,,
1632.44002,Fe 1,-0.23,,,,
1644.47610,Fe 1,,,-0.07,,
1651.72373,Fe 1,-0.37,,,,
1664.58308,Fe 1,-0.46,,,,
1784.59517,Fe 1,-0.35,,,,
1963.52215,Fe 1,-0.48,,,,
1992.32837,Fe 1,-0.19,,,,
2034.97227,Fe 1,-0.61,,,,
2225.71007,Fe 1,-0.33,,,,
2238.07229,Fe 1,-0.43,,0.04,,
2261.98250,Fe 1,-0.27,,0.08,,
2351.02288,Fe 1,0.17,,,,
1101.98586,K 1,,,0.46,0.37,
1102.26380,K 1,,0.24,,,
1176.96451,K 1,-0.23,0.12,0.22,-0.13,-0.56
1177.28450,K 1,-0.31,0.00,0.07,,
1243.22413,K 1,-0.21,0.04,0.12,0.18,-0.59
1252.21014,K 1,,0.12,0.15,,-0.56
1516.30504,K 1,-0.37,,-0.13,,
1081.10807,Mg 1,,0.23,-0.08,,
1095.72500,Mg 1,-0.23,,,,
1096.53956,Mg 1,,0.42,,,
1182.81637,Mg 1,-0.03,0.04,-0.10,0.19,-0.44
1487.75989,Mg 1,,,,,
1502.50010,Mg 1,,,-0.24,-0.26,
1504.02263,Mg 1,,,0.00,-0.12,
1504.77004,Mg 1,-0.30,0.36,-0.19,,
1574.06955,Mg 1,-0.32,0.09,0.02,,
1574.89497,Mg 1,-0.46,-0.25,-0.06,-0.04,
1576.57936,Mg 1,-0.33,,0.06,-0.05,
1587.94861,Mg 1,-0.23,,,,
1710.86024,Mg 1,,-0.10,-0.29,,
1289.97678,Mn 1,-0.27,0.39,0.11,0.39,-0.75
1297.59309,Mn 1,0.04,0.58,0.19,0.43,-0.53
1328.15059,Mn 1,-0.07,,0.26,0.27,
1329.38186,Mn 1,-0.32,0.35,0.18,0.28,
1331.89981,Mn 1,-0.35,0.31,0.03,,
1362.67522,Mn 1,,,,,
1386.41953,Mn 1,-0.13,,,,
1515.91127,Mn 1,-0.32,,,,
1521.76756,Mn 1,-0.37,,-0.13,,
1526.23763,Mn 1,-0.38,,,,
1074.64399,Na 1,-0.29,0.24,0.22,0.14,
1074.90411,Na 1,,,,,-0.35
1083.48570,Na 1,-0.25,,0.27,0.27,
1231.14314,Na 1,,0.29,,,
1231.99737,Na 1,,0.21,0.22,,
1267.91257,Na 1,-0.33,,,0.22,
2205.64188,Na 1,-0.21,,,,
2208.36759,Na 1,-0.18,,,,
2337.91319,Na 1,-0.33,,,,-0.48
1019.32583,Ni 1,-0.24,,,,
1033.02311,Ni 1,-0.14,,,,
1037.85979,Ni 1,-0.21,,,,
1119.67677,Ni 1,-0.27,,,,
1293.23370,Ni 1,-0.60,,-0.04,,
1696.30721,Ni 1,,,,,
1700.09414,Ni 1,-0.40,,,,
1514.57599,OH 1,-0.27,0.15,-0.08,-0.04,-0.25
1514.79430,OH 1,-0.28,0.20,-0.07,,
1527.85139,OH 1,-0.28,0.16,-0.07,0.16,-0.25
1528.10492,OH 1,-0.27,0.13,-0.14,0.00,
1540.91622,OH 1,-0.28,0.21,-0.13,-0.00,-0.25
1541.94487,OH 1,,0.20,,,
1556.02440,OH 1,-0.28,-0.06,-0.06,,-0.96
1556.87731,OH 1,-0.28,0.22,-0.06,0.12,-0.25
1557.20818,OH 1,-0.28,0.07,-0.11,,-0.25
1571.71083,OH 1,,,-0.39,,
1571.96852,OH 1,-0.29,0.19,-0.02,-0.01,-0.35
1573.04300,OH 1,-0.28,0.15,-0.06,0.11,-0.25
1577.87801,OH 1,-0.26,0.20,-0.09,,-0.25
1588.48902,OH 1,-0.26,0.15,-0.21,,-0.46
1588.78783,OH 1,,0.16,-0.08,,
1589.21363,OH 1,,0.10,-0.10,,
1589.76922,OH 1,,0.15,-0.10,,-0.25
1603.68674,OH 1,-0.28,,-0.07,0.19,-0.38
1603.85366,OH 1,-0.28,0.15,-0.11,,-0.82
1605.27693,OH 1,-0.28,0.22,-0.00,-0.01,-0.25
1605.54581,OH 1,,0.13,-0.17,,
1606.16990,OH 1,,0.12,-0.16,,
1606.50460,OH 1,-0.30,0.15,-0.08,,
1607.41539,OH 1,-0.28,0.15,-0.42,,
1619.01472,OH 1,-0.27,0.14,-0.05,0.02,-0.50
1619.21192,OH 1,-0.30,0.19,-0.10,0.06,-0.37
1620.71680,OH 1,,-0.05,-0.35,,
1625.49575,OH 1,,0.50,,,
1626.01405,OH 1,,,-0.04,,
1635.22009,OH 1,-0.26,0.19,,0.12,
1636.45910,OH 1,,0.17,-0.03,,
1636.81229,OH 1,-0.28,0.61,-0.06,0.60,-0.25
1652.34999,OH 1,,0.17,-0.42,,
1652.62373,OH 1,-0.28,0.17,-0.06,0.10,-0.31
1653.45766,OH 1,-0.28,0.16,-0.08,0.07,-0.33
1653.85781,OH 1,-0.27,-0.16,-0.65,-0.34,-0.50
1670.43531,OH 1,-0.26,0.14,-0.12,-0.00,-0.36
1671.43637,OH 1,-0.27,0.13,-0.06,0.08,-0.38
1689.51770,OH 1,-0.25,0.15,-0.06,0.06,-0.25
1690.42647,OH 1,-0.28,0.12,-0.13,0.00,0.00
1690.92804,OH 1,-0.28,0.15,-0.07,-0.03,0.00
1709.63835,OH 1,-0.26,0.13,-0.08,0.05,-0.64
1710.03601,OH 1,-0.28,0.19,-0.08,0.00,-0.00
1710.47177,OH 1,-0.26,0.22,-0.08,,
1711.02097,OH 1,,0.11,-0.11,,
1730.84380,OH 1,-0.29,-0.20,-0.08,,
1731.29728,OH 1,-0.26,0.18,-0.20,0.09,
1731.61100,OH 1,-0.25,-0.49,,,
1732.22403,OH 1,-0.27,0.18,-0.01,,
1753.89310,OH 1,,0.21,,,
2205.20065,Sc 1,-0.26,,,,
2206.52923,Sc 1,-0.30,,-0.17,,
2226.66986,Sc 1,,,0.01,,
1028.89387,Si 1,-0.32,,,,
1037.12562,Si 1,-0.31,,,,
1058.51318,Si 1,-0.33,,,,
1060.34454,Si 1,-0.31,0.18,,,
1066.09572,Si 1,-0.32,,-0.14,,
1069.42387,Si 1,0.02,,,,
1072.73928,Si 1,-0.01,,,,
1074.93287,Si 1,-0.24,,0.16,,-0.42
1078.68582,Si 1,-0.27,,-0.02,,
1084.38346,Si 1,-0.00,,,,
1086.95253,Si 1,-0.24,0.11,-0.17,0.09,
1088.53225,Si 1,-0.32,,,,
1097.93032,Si 1,-0.35,,,,
1098.45382,Si 1,-0.17,,,,
1118.75943,Si 1,-0.21,,,,
1198.41985,Si 1,-0.36,0.27,,0.03,
1199.15342,Si 1,-0.29,,-0.14,,
1203.15001,Si 1,-0.35,0.25,-0.27,-0.02,
1210.35746,Si 1,-0.34,,-0.03,,
1227.06788,Si 1,-0.32,,-0.08,,
1239.58153,Si 1,-0.22,,,,
1310.20427,Si 1,-0.23,,,,
1330.90829,Si 1,-0.21,,,,
1332.55755,Si 1,-0.43,,,,
1407.33127,Si 1,0.15,,,,
1422.44909,Si 1,-0.10,,,,
1588.83177,Si 1,-0.33,,,,
1605.99079,Si 1,,,,,
1621.56717,Si 1,-0.15,,,,
1668.07454,Si 1,-0.22,,,,
1682.81084,Si 1,-0.21,,,,
1732.72967,Si 1,-0.35,,,,
1943.29537,Si 1,,,,,
1972.25063,Si 1,-0.27,,,,
970.56740,Ti 1,-0.49,,-0.11,0.04,-0.81
971.89677,Ti 1,-0.59,-0.20,-0.31,-0.22,-0.72
972.84198,Ti 1,-0.54,,-0.30,-0.12,
974.36173,Ti 1,-0.56,,-0.09,,
974.69228,Ti 1,-0.40,,,,-0.54
977.03115,Ti 1,,-0.17,-0.46,0.01,-0.79
978.77015,Ti 1,,-0.06,0.04,,-0.68
983.21526,Ti 1,,0.15,-0.18,-0.03,-0.63
987.95924,Ti 1,-0.19,,,,
992.73882,Ti 1,-0.30,,-0.18,0.16,
994.13930,Ti 1,-0.18,,0.10,,
999.79489,Ti 1,-0.19,,,,
1000.31050,Ti 1,-0.25,0.13,0.06,,-0.48
1001.17517,Ti 1,-0.21,0.25,0.10,,
1003.44841,Ti 1,-0.43,,-0.18,0.07,
1004.88335,Ti 1,-0.41,0.04,-0.21,-0.14,-0.66
1005.99070,Ti 1,-0.42,-0.09,-0.17,-0.12,
1006.65211,Ti 1,-0.18,,,0.13,-0.40
1012.09020,Ti 1,-0.24,,0.16,,-0.20
1039.68123,Ti 1,-0.52,-0.12,-0.35,-0.09,-0.76
1046.00648,Ti 1,-0.38,,-0.05,0.03,
1049.61245,Ti 1,-0.45,-0.02,-0.39,-0.01,-0.63
1055.29730,Ti 1,-0.42,0.03,,,
1058.46477,Ti 1,-0.48,-0.08,-0.45,-0.02,-0.77
1060.77323,Ti 1,-0.55,-0.05,-0.30,,-0.84
1066.16351,Ti 1,-0.44,-0.02,-0.29,0.02,-0.66
1067.70570,Ti 1,-0.50,-0.06,-0.26,,
1072.63954,Ti 1,-0.43,0.04,-0.19,0.07,-0.61
1073.28739,Ti 1,-0.49,-0.06,-0.36,-0.11,-0.73
1077.48717,Ti 1,,0.10,-0.19,-0.02,-0.58
1178.05534,Ti 1,-0.40,0.03,-0.19,0.01,-0.45
1179.71824,Ti 1,-0.38,0.11,-0.16,-0.01,
1194.95446,Ti 1,,0.11,-0.27,,-0.73
1197.38402,Ti 1,,,-0.28,,
1260.02736,Ti 1,-0.36,,,0.01,-0.48
1267.10948,Ti 1,-0.36,,,,
1273.83863,Ti 1,-0.24,,,,
1274.49080,Ti 1,-0.44,,,,
1281.14869,Ti 1,-0.32,,,-0.01,
1282.16745,Ti 1,-0.31,,-0.24,-0.02,-0.67
1283.14421,Ti 1,-0.38,0.05,-0.19,-0.04,-0.63
1284.70386,Ti 1,-0.41,-0.02,-0.26,-0.05,-0.67
1291.99074,Ti 1,-0.37,0.04,-0.06,-0.03,
1295.08988,Ti 1,-0.08,,,,
1298.75695,Ti 1,-0.30,,,,
1301.18921,Ti 1,-0.38,0.12,-0.05,-0.06,-0.56
1511.73105,Ti 1,-0.34,,,,
1531.56693,Ti 1,,,,,
1533.48545,Ti 1,,0.05,-0.21,0.16,
1554.37594,Ti 1,-0.52,-0.19,-0.10,0.13,
1560.28410,Ti 1,-0.41,-0.06,-0.09,-0.03,
1569.89818,Ti 1,,0.00,-0.14,,
1571.55735,Ti 1,-0.45,0.06,-0.20,-0.02,
1583.68004,Ti 1,,-0.07,-0.24,,
1633.05888,Ti 1,-0.18,,,,
1640.15497,Ti 1,-0.34,,,,
1663.51709,Ti 1,-0.45,0.01,-0.14,-0.10,
2178.29270,Ti 1,-0.29,,0.12,,
2189.73820,Ti 1,-0.34,0.45,,,
2200.44881,Ti 1,-0.31,0.24,0.09,0.21,
2221.12245,Ti 1,-0.28,0.38,,,
2223.28445,Ti 1,-0.31,,0.12,,-0.51
2227.40231,Ti 1,-0.29,,,,
2231.06099,Ti 1,-0.34,0.08,-0.15,,
2244.39008,Ti 1,-0.28,,,,
2296.33316,Ti 1,-0.30,-0.04,,,
2344.14554,Ti 1,-0.31,,,,
1290.11019,V 1,-0.16,,,,
1592.48036,V 1,,,0.06,0.06,

